CompoSET: A Controlled Single-Edit Benchmark for Vision-Language Compositionality

Vision-language compositionality is the ability to identify which properties, relations, quantities, and states bind to which entities in both an image and a caption, and to match those bindings across modalities. Existing benchmarks evaluate this ability through image-text matching: a model ranks candidate image-caption match similarities and succeeds when the correct match comes on top. In such datasets, paired images differ by more than a single binding: scene, layout, and content all differ, with 97% of pixels changing on average. Such pairs do not isolate compositionality: results are confounded by global image differences. We introduce Compositional Single-EdiT (CompoSET), a benchmark dataset in which each base image-caption pair has an edited counterpart, or foil, that preserves the scene but differs by a single controlled edit, such as color, count, spatial relation, or object state. Base and foil images preserve naturalistic scene complexity yet are visually near-identical: only 8% of pixels change on average. Our dataset has many foils per base scene (~22) in order to separate scene difficulty from edit difficulty, a distinction one-foil-per-base benchmarks cannot make. CompoSET contains 1,776 instances across 80 naturalistic scenes, spanning 16 edit types in 4 semantic categories, with captions at 3 verbosity levels. We test 22 dual-encoder VLMs and find that all models perform at or below chance level on CompoSET, despite scoring well on prior benchmarks. This suggests that apparent progress under prior image-text matching protocols may be an artifact arising from confounds in benchmark design, and that compositional understanding in dual-encoder VLMs is far from solved. CompoSET addresses the confounds and offers a better controlled benchmark to measure future progress.

==> prompts/caption_1_generate_base.txt <==
You are generating scene captions for CompoSET, a compositional
vision-language benchmark. Each scene will later be used to produce
single-edit variation pairs, so the caption must be rich in swappable
attributes. Follow the structure and constraints below.

---
SCENE PARAMETERS

setting:  {setting}
subjects: {subjects}
framing:  {framing}

Adapt the caption to match these parameters. With 0 subjects, omit
human-related constraints (garment color, action). With 2+ subjects,
mention all subjects in the base caption, each distinguishable by at
least one attribute (e.g. garment color, accessory). Encourage
interactions between subjects to enable swap_role edits, but
independent co-presence is also fine. Close-up framing should focus on
a smaller set of objects with finer attribute detail; full shot may
include more spatial context.

---
OUTPUT FORMAT

base_caption: "..."
detail_sentences:
  [region]: "..."
  [region]: "..."
  ...

No commentary.

---
STRUCTURE

Base caption (one sentence, ~15-25 words): a natural, MSCOCO-register
description of the main scene. Keep it concise — mention the setting,
the main subject(s), and a few key objects with one or two attributes
each (e.g. garment color, material, action). For multi-person scenes,
describe one person with attributes in the base and summarize the
others briefly (e.g. "with two other people working alongside"); save
their detailed descriptions for a detail sentence. Do NOT cram all
details into the base — aim for balance between base and detail
sentence lengths. No directional spatial cues, setting context should
be high-level only (e.g. "in a cafe", "in a garden"). Slightly vary
the sentence structure across scenes. Objects include animals — they
can interact with subjects or other objects via pose, action, or
spatial relations.

Detail sentences (2-4, each covering a distinct scene region): each
independently removable. Every named object carries at least one
attribute swappable along a taxonomy axis (see below). Use explicit
quantifiers ("a", "two", "three") wherever countable. Name functional
states when visible (e.g. "half-full", "open", "folded", "stacked").

---
TAXONOMY AXES

The full caption (base + details) should collectively offer footholds
for as many of the following edit categories as possible:

Appearance:
(note: randomly pick amongst suggestions)
  color              — named color on at least two objects,
                       e.g. red, blue, green, yellow, black, white, brown,
                       orange, gray, pink, purple, beige, silver, gold, copper,
                       teal, coral. 
  material           — e.g. wood, metal, glass, ceramic, fabric, plastic,
                       leather, stone, wicker, rubber, paper, cardboard,
                       marble, concrete, bamboo, cork, silicone, fur, ice
  pattern            — e.g. solid, striped, checkered, plaid, floral,
                       polka-dot, herringbone, paisley, leopard
  shape              — e.g. round, square, rectangular, oval, triangular,
                       cylindrical, hexagonal, star-shaped
  transparency       — opaque, translucent, transparent

Quantity:
  cardinality        — explicit counts ("two", "three", "four")
  presence           — an object named with "a" or a count, whose
                       removal would be unambiguous

Spatial:
  spatial relation   — directional relation between two movable objects
                       (left/right, above/below, in front of/behind,
                       on top of/underneath, inside/outside)

State:
  functional state   — open/closed, tied/untied, zipped/unzipped,
                       lit/unlit, inflated/deflated, corked/uncorked,
                       capped/uncapped, plugged in/unplugged,
                       rolled up/unrolled, stacked/unstacked,
                       hung/draped, wet/dry, torn/intact,
                       peeled/unpeeled, wilted/fresh, wrinkled/smooth,
                       empty/full, whole/sliced,
                       folded/crumpled/rolled/spread flat

Action & Pose:
  action             — what the subject is doing,
                       e.g (but not limited to)reading, writing, typing,
                       pouring, cutting, stirring, holding, pointing,
                       painting, sewing, sweeping, watering, arranging,
                       folding, peeling, stacking, photographing, measuring,
                       brushing, sharpening, wrapping, sipping, wiping
  pose               — body or object orientation,
                       e.g (but not limited to) sitting/standing,
                       crouching/kneeling, leaning/upright, facing
                       left/facing right, upright/upside-down, lying
                       flat/propped up, arms crossed/arms at sides,
                       hand raised/hand lowered, legs crossed/legs
                       uncrossed, hunched over/sitting upright, head
                       tilted/head straight, looking down/looking up,
                       bent over/standing straight
 
Object:
  object identity    — objects with visually distinct same-role,
                       alternatives, e.g. (but not limited to)
                       newspaper/book/magazine, knife/spoon/fork,
                       chair/stool/bench, cup/mug/glass, pen/pencil/marker,
                       lamp/candle/lantern, plate/tray/bowl/pot/pan,
                       bottle/jar/jug, bag/basket/box, scarf/bandana,
                       hat/cap/beanie, jacket/vest/cardigan/sweater,
                       apple/orange/pear/lemon/lime, notebook/sketchpad/tablet,
                       backpack/tote bag/satchel, scissors/utility knife,
                       broom/mop/dustpan, pitcher/teapot/kettle, napkin/towel/cloth,
                       clock/watch/timer, cushion/pillow/blanket, spoon/ladle/whisk

---
HARD CONSTRAINTS

Scene composition (when subjects >= 1): across base + details combined,
include at least one human subject with a named garment color and
action/pose, one surface with 3+ attributed objects, and one background
element. The base caption should stay brief — most attributed objects
belong in detail sentences. When subjects = 0, centre the base caption
on a simple object arrangement (e.g. "A blue mug sits on top of a
notebook on a desk") with additional attributed objects in detail
sentences.

Spatial relations: only target movable objects (tableware, bags, books,
tools, garments, food, small furniture). Fixed architectural elements
(windows, walls, doors, built-in shelves, columns) may appear in detail
sentences but without directional placement — their position is not
foilable. Write "There is a large window." -- not "There is a large
window on the right wall."

Spatial language: use viewer-relative or absolute terms ("on the left
side", "the leftmost", "on the right side of the table"), never
subject-relative terms ("to their right", "to their left"), ordinals
("the first", "the second"), or vague proximity ("near", "next to",
"by").

Excluded language: age descriptors, gender beyond visual necessity,
emotion, absolute size, aesthetic/mood language ("warm", "cozy",
"elegant"), scene-level properties (weather, lighting, season,
indoor/outdoor framing). Never use "half-full" or "half-empty" —
use "full" or "empty" instead, as partial-fill states are ambiguous
in images.

Attribute verbosity: aim for at least two distinct taxonomy axes per
detail sentence. Prefer concrete, swappable attributes over generic
descriptions. Stack attributes on objects — e.g. "a closed red
leather notebook" (state + color + material) is better than
"a notebook."

Self-contained sentences: each object's swappable attributes should
be fully described in the same sentence where the object is first
named. Do not split an object's attributes across sentences — e.g.
do not name "a metal tin" in the base caption and then describe its
color in a detail sentence. This ensures each variation edit targets
exactly one sentence.

---
EXAMPLE

base_caption: "A person in a red coat is reading a newspaper at a wooden
table in a cafe, with a cup and a notebook on the table."
detail_sentences:
  surface: "There are black plastic glasses, a full glass of water, and
  an empty brown coffee cup on the table."
  furniture: "A leather purse is on a wooden chair on the left side."
  background: "There is a large window and wooden bookshelves on the
  back wall."

Why this works:
- Base caption captures the main scene: subject, action, primary
  surface, and a key spatial cue — the core of what's happening.
- Detail sentences layer in secondary objects, furniture, and
  background elements, each carrying multiple swappable attributes
  (color, material, state, cardinality).
- Together, base + details cover many taxonomy axes without
  concentrating all attributes in one place.
- Fixed elements (window, bookshelves, wall) appear only in background
  detail, never as spatial-relation targets.

---
Generate one scene caption following the format above. Maximise coverage
across taxonomy axes so downstream variation generation can produce
edits in every category.


==> prompts/caption_2_edit_from_image.txt <==
You are editing scene captions for CompoSET, a compositional
vision-language benchmark. You will be given a generated image and the
caption that was used to generate it. Compare the image to the caption
and propose structured edits so the caption accurately describes what
is actually visible in the image.

---
INPUT FORMAT

[image]

base_caption: "..."
detail_sentences:
  [region]: "..."
  [region]: "..."
  ...

---
OUTPUT FORMAT

For each discrepancy, output one edit:

- sentence: base_caption | [region label]
  field: [taxonomy axis]
  target: "..."
  from: "..."
  to: "..."

If a sentence is accurate, output:

- sentence: base_caption | [region label]
  status: ok

After all per-sentence checks, output the corrected full caption between
the exact delimiters shown, with no text before or after them:

<<<CORRECTED>>>
base_caption: "..."
detail_sentences:
  [region]: "..."
  [region]: "..."
  ...
<<<END>>>

---
WHAT TO CHECK

Compare the image against the caption along these axes:

  color              — actual color of each named object
  material           — visible material or texture
  pattern            — surface pattern (solid, striped, etc.)
  shape              — object shape
  transparency       — opaque, translucent, transparent
  cardinality        — count of each mentioned object
  presence           — objects mentioned but absent, or prominent but
                       unmentioned
  spatial relation   — left/right, above/below, in front of/behind
  state              — open/closed, full/empty, folded/unfolded, etc.
  action             — what subjects are actually doing
  pose               — body or object orientation
  object identity    — correct object category (e.g. mug vs glass)

---
HARD CONSTRAINTS

One edit per discrepancy. Do not bundle multiple fixes into a single
edit entry.

Only fix what is wrong. Do not rephrase, restructure, or improve
wording. The corrected caption must be identical to the input except
for the specific edits listed.

Use viewer-relative spatial terms ("on the left side", "the leftmost"),
never subject-relative ("to their right") or vague ("near", "next to").

Do not add directional placement for fixed architectural elements
(windows, walls, doors) — their position is not foilable.

If something in the caption is ambiguous or not clearly visible in the
image, leave it as-is.

Do not add commentary, caveats, or questions. Output only the edit
entries and the corrected block.

---
EXAMPLE

Input:

[image of the scene]

base_caption: "A person in a green denim jacket is pulling a red
hard-shell suitcase while a person in a black leather bomber jacket is
typing on a silver laptop at a metal bench in an airport terminal,
with a canvas duffel bag on the left side of the bench."
detail_sentences:
  bench surface: "There are two white paper coffee cups with plastic
  lids, a folded gray wool scarf, and an open clear plastic water
  bottle on the bench."
  floor area: "A stacked pair of blue nylon backpacks and a rectangular
  brown cardboard box are on the tiled floor in front of the bench."
  background: "There is a row of black plastic seats along the far wall
  and a tall digital departure board mounted above them."

Output:

- sentence: base_caption
  field: color
  target: "suitcase"
  from: "red"
  to: "navy blue"

- sentence: base_caption
  field: spatial relation
  target: "canvas duffel bag"
  from: "on the left side of the bench"
  to: "on the right side of the bench"

- sentence: bench surface
  field: cardinality
  target: "white paper coffee cups"
  from: "two"
  to: "three"

- sentence: bench surface
  status: ok (scarf and water bottle match)

- sentence: floor area
  field: presence
  target: "brown cardboard box"
  from: "present"
  to: "absent"

- sentence: background
  status: ok

<<<CORRECTED>>>
base_caption: "A person in a green denim jacket is pulling a navy blue
hard-shell suitcase while a person in a black leather bomber jacket is
typing on a silver laptop at a metal bench in an airport terminal,
with a canvas duffel bag on the right side of the bench."
detail_sentences:
  bench surface: "There are three white paper coffee cups with plastic
  lids, a folded gray wool scarf, and an open clear plastic water
  bottle on the bench."
  floor area: "A stacked pair of blue nylon backpacks are on the
  tiled floor in front of the bench."
  background: "There is a row of black plastic seats along the far
  wall and a tall digital departure board mounted above them."
<<<END>>>

---
Check every sentence against the image. List all discrepancies, then
output the corrected caption.


==> prompts/caption_3_generate_variations.txt <==
You are generating single-edit variations for CompoSET, a compositional 
vision-language benchmark. You will be given a scene consisting of a base 
caption and detail sentences. Generate one variation per edit, following 
the structure and constraints below.

---
INPUT FORMAT

base_caption: "..."
detail_sentences:
  [region]: "..."
  [region]: "..."
  ...

---
OUTPUT FORMAT

For each variation output:

id: [scene_id]_v[NN]
edit_type: [see taxonomy below]
source: base_caption | [detail sentence key]
edits:
  target_object: "..."
  attribute: "..."
  from: "..."
  to: "..."
clause: "..."    ← only when source is a detail sentence key; the minimal
                    phrase from that sentence containing the edited attribute
level_0:
  positive: "..."
  negative: "..."

---
FIELD NOTES

source: the key of the sentence where the edited attribute appears.
  Use "base_caption" if the edit target is named in the base caption.
  Use the exact detail sentence key (e.g. "surface", "background") otherwise.

clause: required only when source is a detail sentence key. Write the
  minimal phrase from that sentence that names the edited attribute —
  the shortest self-contained fragment that identifies the object and its
  state. Do not copy the whole sentence.
  Example: "the metal tin lid is in the open position"

level_0 — minimal noun phrase: contains only the edited attribute and
  its anchor object. No sentence structure. Examples: "a red coat",
  "a fork and knife next to a bowl", "a full cup".
  For modify_pose edits, include the object's location so the edited
  image preserves placement (e.g. "an upright backpack on the booth
  seat" / "a backpack laying flat on the booth seat").

---
TAXONOMY

Generate at least one variation from every category below that the scene
can support before generating a second variation in any category:

Appearance:
  modify_color       — change the color of one object
                       (red, blue, green, yellow, black, white, brown,
                       orange, gray, pink, purple, beige, silver, gold,
                       copper, teal)
  modify_material    — change the material of one object (wood/metal/glass/
                       ceramic/fabric/plastic/leather/stone/wicker/rubber/
                       paper/cardboard/marble/concrete/bamboo/cork/
                       silicone/fur/ice).
                       Pick objects where the material change is visually
                       obvious — avoid subtle pairs on small objects
                       (e.g. ceramic plate vs metal plate is hard to see;
                       prefer wooden table vs metal table)
  modify_pattern     — change surface pattern (solid/striped/checkered/plaid/
                       floral/polka-dot/herringbone/paisley/leopard).
                       The positive must explicitly say "solid" when the
                       original has no pattern (e.g. positive:
                       "a solid green bib", negative: "a striped green bib")
  modify_shape       — change shape within same object category
                       (round/square/rectangular/oval/triangular/
                       cylindrical/hexagonal/star-shaped)
  modify_transparency — change transparency (opaque/translucent/transparent).
                       The positive must explicitly say "transparent" when the
                       original is see-through (e.g. positive: "a transparent
                       glass vase", negative: "an opaque ceramic vase")
  swap_color         — exchange colors between two objects in the scene

Quantity:
  modify_cardinality — change the count of an object (one/two/three)
  modify_presence    — remove an object entirely (generate at least 2
                       per scene; see design note below)

Spatial:
  modify_spatial     — change the spatial relation of ONE movable object
                       (or one group moved together) relative to an anchor
                       that stays fixed (left/right, above/below, in/on/
                       under, in front of/behind, on top of/underneath,
                       inside/outside). Example: "a mug on the left side
                       of the board" → "a mug on the right side of the
                       board".
  swap_spatial       — exchange the positions of TWO named objects in the
                       scene. Both objects must be named with distinct
                       attributes so the binding is unambiguous. Example:
                       "a pot on the left and a tin on the right" →
                       "a pot on the right and a tin on the left".

State:
  modify_state       — change functional or physical state. Examples (not limited to):
                       open/closed, tied/untied, zipped/unzipped,
                       lit/unlit, inflated/deflated, corked/uncorked,
                       capped/uncapped, plugged in/unplugged,
                       rolled up/unrolled, stacked/unstacked,
                       hung/draped, wet/dry, torn/intact,
                       peeled/unpeeled, wilted/fresh, wrinkled/smooth,
                       empty/full, whole/sliced,
                       folded/crumpled/rolled/spread flat.
                       Prefer vivid state words — "crumpled" over
                       "unfolded", "shattered" over "not intact".
                       When changing full/empty on a container with
                       named contents, omit the contents from both
                       level_0 captions (e.g. "a full glass" /
                       "an empty glass", not "a full glass of orange
                       juice" / "an empty glass of orange juice")

Action & Pose:
  modify_action      — change what the subject is doing (reading/writing/
                       typing/pouring/cutting/stirring/holding/pointing/
                       painting/sewing/sweeping/watering/arranging/
                       folding/peeling/stacking/photographing/measuring/
                       brushing/sharpening/wrapping/sipping/wiping)
  modify_pose        — change body or object configuration (sitting/
                       standing, crouching/kneeling, leaning/upright,
                       facing left/facing right, upright/upside-down,
                       lying flat/propped up, arms crossed/arms at sides,
                       hand raised/hand lowered, legs crossed/legs
                       uncrossed, hunched over/sitting upright, head
                       tilted/head straight, looking down/looking up,
                       bent over/standing straight). For human subjects,
                       go beyond sitting/standing/laying — include limb,
                       arm, and head pose variations. Applies to objects
                       as well as agents — do not skip this type simply
                       because the scene has no people.
  swap_role          — exchange who does what to whom between two agents

Object:
  modify_object      — replace an object with a visually distinct same-role
                       alternative (newspaper/book/magazine, knife/spoon/
                       fork, chair/stool/bench, cup/mug/bowl, pen/pencil/
                       marker, lamp/candle/lantern, plate/tray/platter,
                       bottle/jar/jug, bag/basket/box, purse/backpack)

---
HARD CONSTRAINTS

Visually distinct: the from/to values must be clearly distinguishable in a
photograph. Avoid near-synonym pairs like cotton/linen, cream/white,
rectangular/square, ceramic/porcelain, beige/tan. Pick values with obvious
visual contrast.

Substitutive only: every positive/negative pair must be mutually exclusive
and equally dense. The negative must not be a valid description of the 
positive image under any interpretation. Never create a negative by omission 
("a car" vs "a red car") — always swap explicitly ("a red car" vs "a blue car").

One edit per variation: positive and negative must differ in exactly one
attribute. Do not introduce secondary changes to improve naturalness.

Single-sentence scope: the edited attribute must be fully contained
within one sentence of the caption — either the base_caption or one
detail sentence. Do not create a variation whose target object or
attribute is described across two sentences (e.g. an object named in
the base_caption but whose color is only mentioned in a detail
sentence). If an object's attributes are split across sentences,
only edit attributes mentioned in the same sentence as the object
name, or skip that edit entirely.

Spatial edits: only target movable objects. Never write a spatial variation 
that would require repositioning a fixed architectural element (window, wall, 
built-in shelf, door).

modify_presence design note: generate at least 2 per scene. Pick objects
that are visually distinct, not the main subject, and from different
sentences when possible. The L0 negative should use "no [object]" phrasing.
Only target objects whose presence is unambiguous in the caption (i.e.
explicitly named with "a" or a count). Do not generate presence variations
for objects mentioned in vague or collective constructions.

Do not generate variations for fixed scene elements (windows, walls, 
background architecture) along any axis.

Do not use ordinal position ("first", "second") — use directional spatial 
language ("leftmost", "on the left side").

---
EXAMPLE (partial)

Input:
base_caption: "A person in a red coat is reading a newspaper at a wooden 
table in a cafe, with a cup and a notebook in front of them."
detail_sentences:
  surface: "There are black plastic glasses, a full glass of water, and a 
  full brown coffee cup on the table."
  furniture: "A leather purse is on a wooden chair to their left."
  background: "There is a large window on the right wall and wooden 
  bookshelves on the back wall."

Output (two variations shown):

id: s001_v01
edit_type: modify_color
source: base_caption
edits:
  target_object: coat
  attribute: color
  from: red
  to: blue
level_0:
  positive: "a red coat"
  negative: "a blue coat"

id: s001_v02
edit_type: modify_state
source: surface
clause: "a full brown coffee cup on the table"
edits:
  target_object: coffee cup
  attribute: state
  from: full
  to: empty
level_0:
  positive: "a full coffee cup"
  negative: "an empty coffee cup"

---
Generate all valid variations for the scene provided. Output only the
variation blocks (id / edit_type / source / edits / level_0). No preamble,
no scene inventory, no section headers, no commentary, no summary.

First pass — generate exactly one variation per edit_type that the scene
can support, working through every type in the taxonomy before repeating
any. Within Appearance, cover pattern, shape, and transparency before
adding a second color or material variation. For spatial, state, pose,
action, and role edits, generate one if a clean foil exists before
adding any second Appearance variation.

Second pass — once every applicable edit_type has at least one variation,
add further variations leaning into what the scene naturally supports.

Skip any edit_type for which no clean substitutive foil exists in the
scene.

==> prompts/caption_4_verify_variations.txt <==
You are reviewing variations generated for CompoSET, a compositional vision-language benchmark. You will be given a base caption with detail sentences, followed by a list of variations.

For each variation, check:

1. DESCRIPTOR FIDELITY: Compare the level_0 positive/negative against the source sentence. If dropping a descriptor changes how the edit would be visually interpreted, flag it and provide a corrected level_0 positive and negative.
   Example: source says "a blue striped ceramic bowl", variation edits color to green — level_0 must keep "striped" because the stripes are what's blue, not the whole bowl.

2. VISUAL DISTINCTNESS: Flag any variation where the from/to values would be hard to distinguish in a photograph. Examples of too-similar pairs: cotton/linen, cream/white, rectangular/square, ceramic/porcelain, beige/tan. Provide corrected from/to and updated level_0 positive/negative.

---
OUTPUT FORMAT

Output valid JSON: a list of objects, one per flagged variation. If a variation has no issues, omit it. If no issues are found, output an empty list [].

[
  {
    "id": "s001_v14",
    "issue": "descriptor_fidelity",
    "reason": "dropped 'striped' from level_0 — stripes are what's blue, not the whole bowl",
    "fixes": {
      "from": null,
      "to": null,
      "level_0_positive": "a blue striped ceramic bowl",
      "level_0_negative": "a green striped ceramic bowl"
    }
  },
  {
    "id": "s001_v15",
    "issue": "visual_distinctness",
    "reason": "cotton and linen are visually indistinguishable in a photo",
    "fixes": {
      "from": "linen",
      "to": "silk",
      "level_0_positive": "a linen cloth",
      "level_0_negative": "a silk cloth"
    }
  }
]

Set "from" and "to" to null when only level_0 text changes. Set them to new values when the edit pair itself needs replacing.

Output only the JSON array. No preamble, no commentary.

==> prompts/caption_6_build_levels.txt <==
You are building L1 caption pairs for CompoSET, a compositionality benchmark for vision-language models.

You will be given:
1. A corrected scene caption (base_caption + detail_sentences)
2. A list of variations, each with L0 positive/negative captions and edit metadata

Your job: for each variation, produce an L1 positive/negative pair.

---
PROCESS

For each variation:
1. Diff the L0 positive vs negative yourself to identify EVERY object whose
   attribute/position changes. The edit metadata is a hint and may be stale
   after QC edits — L0 is the ground truth.
2. Identify which source sentence(s) describe each changed object. Usually
   one sentence, but swap/spatial-rearrangement/relational edits can touch
   objects in TWO different sentences (base_caption + a detail, or two
   details).
3. If only one sentence is involved: L1 positive = that sentence verbatim;
   L1 negative = that sentence with the edit applied.
4. If two sentences are involved: WEAVE them into ONE sentence. Do NOT
   staple two full sentences together. Drop unaffected objects AND
   verbose modifiers on unchanged scene elements (e.g. "on a spinning
   pottery wheel at a wooden workbench" → just "in a pottery studio").
   Keep only: setting, subject/action, and the changed objects with any
   anchors needed to ground them. Every changed object from the L0 diff
   must appear in L1 pos AND neg — never produce an L1 that only
   reflects half the swap.
   - BAD (two stapled sentences, >50 words):
     "A person in a green apron is shaping a clay bowl on a spinning
     pottery wheel at a wooden workbench in a pottery studio, with a
     metal bucket positioned on the left side of the workbench. On the
     right side of the workbench, there are two small round ceramic
     jars with lids closed, a full transparent glass of water, and a
     yellow rectangular sponge."
   - GOOD (one woven sentence, pruned, ~35 words):
     "A person in a green apron is shaping a clay bowl in a pottery
     studio, with a metal bucket on the left side and a yellow
     rectangular sponge on the right side of the workbench."
5. If a substitution makes a surrounding descriptor nonsensical (e.g. "a
   bowl with a closed lid" after replacing "coffee cup" with "bowl"), drop
   or adjust the incompatible descriptor.
6. LENGTH BUDGET: L1 must fit CLIP's 77-token encoder. Aim for ≤40 words
   (≈60 tokens with margin). If a verbatim source sentence is already
   near this limit, prune verbose unchanged descriptors even in the
   single-sentence case.

---
RULES

1. L0 is AUTHORITATIVE — it defines exactly what changed. Do not alter L0.
2. Single-sentence edits: L1 positive is normally a verbatim copy of the
   source sentence, BUT prune verbose descriptors on unchanged elements
   if the sentence exceeds the length budget (rule 6 below). Two-sentence
   edits: weave per PROCESS rule 4.
3. L1 negative should differ from L1 positive ONLY in the edited attribute
   (plus any necessary grammar adjustments from rule 5).
4. For compound sentences containing multiple clauses about different
   objects/people, use the FULL compound sentence as L1 — do not extract
   a sub-clause.
5. Keep L1 negative natural and grammatically correct. If the edit makes
   a surrounding phrase incompatible, adjust minimally.
6. For modify_presence edits: keep the full source sentence but append
   "but no [object]" (or replace the object's clause with "but no [object]").
   Example: positive "A rolled-up blue fabric tarp, a stoppered glass bottle
   of water, and some leaves are inside the brown wicker basket." →
   negative "A rolled-up blue fabric tarp and some leaves are inside the
   brown wicker basket, but no glass bottle of water."
7. For swap edits: multiple words may differ, but only the swapped attributes.
8. No repeated consecutive words (e.g. "two two").

---
OUTPUT FORMAT

Return a JSON array. Each element has:
{
  "id": "sXXX_vYY",
  "source_key": "base_caption" or "detail_key_name" (or a "+" join of two, e.g. "base_caption+surface", if the edit spans two sentences),
  "l1_positive": "...",
  "l1_negative": "..."
}

Output only the JSON array. No preamble, no commentary.


==> prompts/image_1_generate_base.txt <==
Generate this image:

{base caption and details}

Framing: {framing}

No brand names, logos, or labels on any objects.

==> prompts/image_2_apply_variation.txt <==
Instruction: Modify the provided image ONLY to reflect the visual change required by the Target Variation Caption. Maintain 100% identity for the background, lighting, camera angle, and all objects not explicitly mentioned for change. The output must be indistinguishable from the original in style, composition, and texture, ensuring the only difference is the specific element required to match the Target Variation Caption. Keep all other items unchanged with the same pose and location — if a spatial rearrangement requires other objects or people to shift to make room, reposition them minimally while preserving their appearance. When the edit involves people, each person must retain their full appearance — hair style, hair color, outfit, shoes, accessories — unless the Target Variation Caption explicitly changes one of these. When the edit changes the number of objects, physically remove or add instances — remove the leftmost or topmost item, add new ones to the right or on top, whichever fits the layout. Do not simply occlude or resize existing objects. Maintain existing pose for other objects or subjects in the scene, even if unnatural — other persons are frozen in place.

No brand names, logos, or labels on any objects.

Base Caption: {}
Target Variation Caption: {}
[base image]

